Time Series Compression using Quaternion Valued Neural Networks and Quaternion Backpropagation

We propose a novel quaternionic time-series compression methodology where we divide a long time-series into segments of data, extract the min, max, mean and standard deviation of these chunks as representative features and encapsulate them in a quaternion, yielding a quaternion valued time-series. This time-series is processed using quaternion valued neural network layers, where we aim to preserve the relation between these features through the usage of the Hamilton product. To train this quaternion neural network, we derive quaternion backpropagation employing the GHR calculus, which is required for a valid product and chain rule in quaternion space. Furthermore, we investigate the connection between the derived update rules and automatic differentiation. We apply our proposed compression method on the Tennessee Eastman Dataset, where we perform fault classification using the compressed data in two settings: a fully supervised one and in a semi supervised, contrastive learning setting. Both times, we were able to outperform real valued counterparts as well as two baseline models: one with the uncompressed time-series as the input and the other with a regular downsampling using the mean. Further, we could improve the classification benchmark set by SimCLR-TS from 81.43% to 83.90%.

==> plots/1c3l_high.csv <==
quat_comp,quat_mag,real_params,real_features,baseline_uncompressed,baseline_mean

66.3863163863164,67.5959175959176,66.84936684936686,62.94651294651295,60.01701001701002,47.63749763749764

67.81326781326781,67.95501795501796,65.72481572481573,68.02116802116802,60.905310905310905,46.73974673974674

65.86656586656586,67.76601776601777,67.6053676053676,63.957663957663954,57.673407673407674,43.2999432999433

67.57701757701757,68.23851823851824,64.84596484596484,65.1105651105651,65.44131544131544,45.10489510489511

63.305613305613306,67.21791721791722,64.86486486486487,66.5091665091665,64.46796446796446,44.084294084294086

67.23681723681723,67.44471744471745,64.12776412776412,65.65866565866565,59.374409374409375,45.29389529389529

66.80211680211681,68.25741825741825,63.61746361746362,63.46626346626346,59.487809487809486,44.66074466074466

66.91551691551692,67.3029673029673,66.66981666981667,62.65356265356266,57.62615762615763,48.09109809109809

68.17236817236817,69.93006993006993,67.57701757701757,61.78416178416178,60.63126063126063,45.38839538839539

64.74201474201475,68.51256851256852,65.98941598941599,65.31846531846531,60.867510867510866,44.5000945000945

67.4919674919675,66.78321678321679,64.48686448686448,67.18956718956719,61.94481194481194,49.62199962199962

64.13721413721414,69.35361935361935,63.532413532413536,66.68871668871668,59.053109053109054,46.31449631449631

69.79776979776979,65.25231525231526,65.87601587601588,66.34851634851636,61.869211869211874,50.17010017010017

66.4997164997165,65.48856548856548,66.35796635796636,67.28406728406728,61.57626157626158,46.645246645246644

67.46361746361747,69.67491967491968,64.75146475146475,67.01946701946702,59.166509166509165,51.143451143451145

63.475713475713476,68.98506898506899,65.82876582876584,65.66811566811566,59.02475902475902,45.61519561519562

68.95671895671896,66.3957663957664,63.48516348516349,65.02551502551502,58.901908901908904,48.71479871479871

63.759213759213765,68.3897183897184,66.68871668871668,64.07106407106407,65.09166509166509,48.2989982989983

68.00226800226801,67.53921753921755,64.23171423171424,64.7042147042147,58.939708939708936,47.873747873747874

65.46966546966547,67.21791721791722,65.58306558306558,63.9009639009639,63.12606312606312,45.652995652995656

62.92761292761293,69.15516915516916,62.625212625212626,62.42676242676243,58.505008505008504,48.591948591948594

67.01001701001701,69.44811944811946,66.87771687771688,66.30126630126631,61.34946134946135,47.306747306747305

66.05556605556605,67.6998676998677,63.44736344736345,59.752409752409754,59.44055944055944,46.097146097146094

66.77376677376678,68.52201852201853,67.48251748251748,63.78756378756378,56.52050652050652,47.91154791154791

66.32016632016632,65.76261576261577,66.74541674541675,64.91211491211492,58.95860895860896,44.24494424494424

66.95331695331696,66.51861651861651,64.2978642978643,64.7042147042147,55.112455112455116,48.73369873369873

64.94991494991496,67.75656775656775,64.7042147042147,64.74201474201475,59.63900963900964,50.94500094500094

65.27121527121527,68.13456813456813,68.48421848421849,64.88376488376488,61.53846153846154,45.61519561519562

69.47646947646948,66.44301644301645,63.86316386316386,66.45246645246645,56.91740691740692,44.6985446985447

67.84161784161785,68.62596862596862,64.97826497826497,63.995463995464,58.91135891135891,45.057645057645054

65.58306558306558,68.42751842751844,64.0994140994141,65.14836514836514,54.82895482895482,46.380646380646375

65.63031563031562,68.62596862596862,63.87261387261387,64.5057645057645,59.223209223209224,43.53619353619354

63.77811377811378,68.4936684936685,64.18446418446419,65.46966546966547,67.85106785106785,46.134946134946134

67.79436779436779,69.9111699111699,64.12776412776412,64.14666414666415,59.09090909090909,45.7002457002457

67.68096768096768,69.51426951426951,65.1956151956152,66.08391608391608,66.1973161973162,48.16669816669817

66.90606690606691,67.52976752976753,63.14496314496314,62.37951237951238,60.00756000756001,49.007749007749005

65.30901530901531,66.8966168966169,60.14931014931015,65.03496503496503,60.30996030996031,47.52409752409753

65.36571536571537,69.77886977886978,65.09166509166509,65.1105651105651,64.4018144018144,48.09109809109809

64.42071442071442,66.2918162918163,63.57966357966358,64.014364014364,55.63220563220563,45.48289548289548

67.07616707616708,67.3029673029673,63.5040635040635,63.61746361746362,64.98771498771498,45.1993951993952

65.21451521451522,69.03231903231904,63.721413721413725,68.11566811566811,57.824607824607824,47.33509733509734

64.05216405216404,66.82101682101683,67.1045171045171,64.47741447741447,58.19315819315819,46.75864675864676

64.98771498771498,67.05726705726705,65.4035154035154,64.66641466641467,58.62785862785863,47.93989793989794

64.88376488376488,66.65091665091664,64.87431487431488,65.02551502551502,62.795312795312796,44.207144207144204

64.62861462861463,70.21357021357021,64.6853146853147,65.1956151956152,57.81515781515781,51.408051408051406

65.92326592326593,69.23076923076923,67.16121716121715,61.925911925911926,63.91041391041391,46.078246078246075

65.73426573426573,67.34076734076734,63.343413343413346,62.76696276696276,63.173313173313176,47.08939708939709

66.36741636741637,67.41636741636742,65.41296541296542,63.11661311661312,56.18030618030618,48.969948969948966

66.62256662256662,67.47306747306747,62.625212625212626,67.61481761481761,59.34605934605934,47.996597996598

66.80211680211681,67.88886788886789,66.34851634851636,65.82876582876584,63.26781326781327,45.549045549045545



==> plots/1c3l_low.csv <==
quat_comp,quat_mag,real_params,real_features,baseline_uncompressed,baseline_mean

66.75486675486675,67.55811755811756,67.02891702891704,66.26346626346627,69.02286902286903,53.2980532980533

64.76091476091476,68.43696843696844,69.36306936306936,67.24626724626724,65.68701568701569,53.950103950103944

66.66036666036666,67.93611793611794,67.35021735021735,64.6947646947647,68.51256851256852,52.10735210735211

65.07276507276507,67.85106785106785,69.75051975051974,63.475713475713476,65.64921564921565,55.301455301455306

64.014364014364,67.04781704781705,67.43526743526743,61.17936117936118,63.23946323946325,55.43375543375544

66.47136647136647,68.01171801171802,67.3974673974674,64.42071442071442,64.42071442071442,50.73710073710074

67.26516726516726,66.82101682101683,67.5959175959176,64.98771498771498,62.6913626913627,50.595350595350595

65.96106596106596,65.08221508221507,68.72991872991872,63.77811377811378,65.61141561141561,52.85390285390286

66.90606690606691,67.0950670950671,66.96276696276696,64.62861462861463,66.65091665091664,56.28425628425629

66.32016632016632,68.00226800226801,66.991116991117,63.721413721413725,64.95936495936496,53.43035343035343

67.92666792666793,66.3957663957664,68.14401814401815,63.78756378756378,64.71366471366471,54.48875448875449

67.95501795501796,67.40691740691742,69.18351918351918,62.76696276696276,63.9009639009639,53.01455301455301

65.55471555471556,67.86051786051786,68.32356832356832,62.52126252126252,67.3029673029673,53.17520317520318

67.06671706671706,67.98336798336798,68.29521829521829,65.12946512946513,65.50746550746551,51.7955017955018

68.68266868266868,68.16291816291816,67.71876771876771,61.98261198261198,65.23341523341524,52.44755244755245

68.22906822906822,65.81931581931582,67.4919674919675,65.46021546021547,64.85541485541485,53.761103761103755

65.18616518616518,68.07786807786808,68.5031185031185,64.28841428841429,65.6019656019656,54.857304857304854

64.37346437346437,68.08731808731808,67.90776790776792,64.2033642033642,66.48081648081649,53.8083538083538

64.86486486486487,66.68871668871668,64.91211491211492,64.0994140994141,66.86826686826687,51.03950103950103

65.72481572481573,67.13286713286713,67.06671706671706,68.2101682101682,66.08391608391608,50.633150633150635

64.83651483651484,69.05121905121905,70.12852012852014,64.89321489321489,69.12681912681913,51.21905121905122

69.33471933471932,66.69816669816669,66.95331695331696,62.625212625212626,65.75316575316576,55.35815535815536

66.72651672651672,66.3957663957664,68.68266868266868,63.173313173313176,63.52296352296353,52.201852201852205

67.43526743526743,66.51861651861651,66.94386694386695,64.7987147987148,68.53146853146853,53.42090342090342

65.14836514836514,67.15176715176715,64.9026649026649,62.36061236061236,65.66811566811566,53.65715365715366

65.31846531846531,65.08221508221507,69.44811944811946,66.04611604611604,65.57361557361557,52.674352674352676

63.86316386316386,69.51426951426951,67.58646758646759,64.05216405216404,63.58911358911359,52.06010206010207

66.57531657531658,66.8966168966169,68.14401814401815,63.08826308826308,63.92931392931393,52.91060291060291

66.88716688716688,65.83821583821585,69.4103194103194,63.494613494613496,64.2033642033642,51.94670194670194

67.0950670950671,63.371763371763365,68.84331884331884,63.598563598563594,64.43961443961443,50.22680022680023

65.8949158949159,66.82101682101683,67.58646758646759,63.721413721413725,66.41466641466641,54.11075411075411

67.16121716121715,66.11226611226611,65.82876582876584,65.74371574371575,66.02721602721603,54.280854280854285

67.0950670950671,70.11907011907012,67.43526743526743,65.93271593271594,67.26516726516726,55.67945567945568

67.12341712341713,67.24626724626724,69.8922698922699,64.51521451521451,62.82366282366283,54.507654507654514

66.4997164997165,63.82536382536382,66.64146664146664,61.491211491211494,62.93706293706294,53.7044037044037

66.34851634851636,68.43696843696844,64.89321489321489,64.1939141939142,65.33736533736534,54.00680400680401

67.04781704781705,66.70761670761671,69.68436968436968,63.154413154413156,63.07881307881308,54.73445473445473

66.63201663201663,65.7909657909658,65.86656586656586,65.85711585711586,66.58476658476658,54.753354753354756

69.93006993006993,66.44301644301645,70.92232092232092,65.26176526176526,66.17841617841617,51.464751464751465

68.82441882441881,68.18181818181817,70.76167076167076,67.01001701001701,68.69211869211868,52.34360234360235

64.6853146853147,66.34851634851636,68.47476847476848,61.018711018711016,65.25231525231526,55.73615573615574

68.48421848421849,65.61141561141561,66.59421659421659,64.41126441126441,68.04006804006804,51.77660177660177

63.702513702513706,69.4103194103194,66.44301644301645,62.63466263466263,66.95331695331696,53.36420336420337

67.42581742581743,65.81931581931582,67.82271782271782,64.60971460971462,65.58306558306558,54.394254394254396

67.2084672084672,71.77282177282177,69.24021924021923,63.12606312606312,66.92496692496692,52.702702702702695

63.25836325836326,68.64486864486864,70.77112077112076,65.57361557361557,65.6019656019656,54.71555471555472

67.38801738801739,64.66641466641467,64.94046494046493,62.133812133812135,64.51521451521451,53.8083538083538

68.45586845586845,67.76601776601777,70.1946701946702,62.549612549612554,66.40521640521641,49.782649782649784

69.33471933471932,69.62766962766963,68.87166887166887,64.12776412776412,66.86826686826687,56.04800604800605

67.000567000567,66.53751653751654,66.09336609336609,66.11226611226611,65.59251559251558,53.62880362880363



==> plots/2c4l_high.csv <==
quat_comp,quat_mag,real_params,real_features,baseline_uncompressed,baseline_mean

68.1912681912682,68.12511812511812,68.60706860706861,64.004914004914,62.71971271971272,42.73294273294273

67.23681723681723,62.84256284256284,65.09166509166509,63.11661311661312,57.34265734265735,39.226989226989225

68.62596862596862,67.0950670950671,62.42676242676243,65.08221508221507,58.62785862785863,40.323190323190325

67.68096768096768,68.0967680967681,66.37686637686637,62.511812511812515,59.08145908145909,49.29124929124929

68.22906822906822,67.0950670950671,63.65526365526365,64.91211491211492,58.72235872235873,43.86694386694387

68.12511812511812,65.44131544131544,63.41901341901342,59.7996597996598,56.04800604800605,48.2989982989983

66.93441693441693,67.01946701946702,61.91646191646192,63.82536382536382,61.018711018711016,45.83254583254583

67.2084672084672,64.75146475146475,65.91381591381591,63.92931392931393,53.118503118503114,46.65469665469665

68.71101871101871,65.03496503496503,66.2067662067662,65.7815157815158,61.604611604611605,46.39009639009639

69.37251937251936,68.27631827631826,65.58306558306558,63.211113211113215,62.95596295596295,46.74919674919675

65.70591570591571,67.52031752031752,66.98166698166698,67.17066717066717,55.75505575505576,42.855792855792856

68.53146853146853,72.79342279342279,66.13116613116613,64.46796446796446,53.2035532035532,49.272349272349274

67.17066717066717,68.15346815346815,67.71876771876771,68.26686826686826,60.08316008316008,49.518049518049516

68.97561897561899,61.51011151011151,64.53411453411454,66.87771687771688,58.79795879795879,48.62029862029862

67.77546777546777,67.87941787941789,66.47136647136647,67.04781704781705,53.87450387450387,49.121149121149124

68.41806841806843,66.26346626346627,65.25231525231526,64.6002646002646,60.88641088641089,44.953694953694956

71.23417123417124,70.45927045927046,66.90606690606691,65.23341523341524,59.412209412209414,42.496692496692496

65.38461538461539,69.65601965601965,65.9043659043659,62.76696276696276,57.86240786240786,45.71914571914572

68.2101682101682,67.44471744471745,65.16726516726517,64.21281421281422,54.84785484785485,45.038745038745034

69.01341901341901,66.44301644301645,68.26686826686826,60.1965601965602,55.57550557550558,48.42184842184842

68.08731808731808,64.43961443961443,67.6998676998677,60.66906066906067,60.319410319410316,40.285390285390285

69.14571914571914,67.56756756756756,62.88036288036288,65.48856548856548,58.94915894915896,45.42619542619543

66.70761670761671,67.7093177093177,63.74031374031374,67.73766773766773,61.55736155736156,40.871290871290874

66.44301644301645,66.21621621621621,67.16121716121715,63.22056322056322,56.08580608580609,47.22169722169723

70.3080703080703,66.37686637686637,69.54261954261955,64.74201474201475,61.28331128331128,44.84974484974485

68.65431865431866,69.3063693063693,68.1912681912682,65.57361557361557,59.497259497259506,46.711396711396716

67.83216783216784,64.67586467586469,67.88886788886789,64.48686448686448,61.63296163296164,47.21224721224721

70.76167076167076,68.10621810621811,63.27726327726327,60.470610470610474,59.23265923265924,43.64014364014364

68.26686826686826,66.72651672651672,60.980910980910984,62.6913626913627,54.48875448875449,47.92099792099792

69.3063693063693,69.02286902286903,66.58476658476658,62.85201285201285,56.55830655830656,43.26214326214326

67.2084672084672,67.26516726516726,64.89321489321489,58.44830844830845,56.322056322056326,42.742392742392745

68.33301833301833,66.93441693441693,65.73426573426573,67.54866754866755,59.431109431109434,46.96654696654697

68.78661878661879,63.87261387261387,67.77546777546777,63.76866376866377,57.07805707805708,46.43734643734644

68.22906822906822,69.20241920241921,62.40786240786241,66.25401625401625,55.94405594405595,44.70799470799471

68.43696843696844,65.82876582876584,65.04441504441505,65.28066528066529,59.147609147609145,46.76809676809677

69.14571914571914,65.21451521451522,66.28236628236628,66.16896616896616,63.003213003213,40.795690795690795

66.88716688716688,65.34681534681535,70.55377055377056,65.01606501606501,58.45775845775846,41.419391419391424

68.36136836136836,63.62691362691363,63.664713664713666,64.86486486486487,63.173313173313176,45.18994518994519

68.52201852201853,67.53921753921755,65.8949158949159,65.36571536571537,58.25930825930826,41.07919107919108

69.78831978831978,68.58816858816859,64.34511434511434,66.78321678321679,54.84785484785485,46.72084672084672

69.64656964656965,65.2901152901153,63.305613305613306,64.65696465696466,58.249858249858256,45.33169533169533

67.86996786996788,68.22906822906822,66.31071631071632,66.66036666036666,55.38650538650539,43.58344358344358

68.62596862596862,68.4936684936685,65.73426573426573,65.55471555471556,52.53260253260253,45.0954450954451

68.90946890946891,66.4997164997165,62.50236250236251,65.17671517671518,58.20260820260821,45.13324513324513

69.7032697032697,63.5040635040635,69.68436968436968,62.36061236061236,55.98185598185598,42.78964278964279

68.994518994519,69.74106974106974,65.93271593271594,63.74031374031374,57.380457380457386,46.059346059346055

68.33301833301833,67.18956718956719,63.5040635040635,64.60971460971462,61.963711963711965,44.87809487809488

66.48081648081649,67.43526743526743,63.46626346626346,64.87431487431488,51.067851067851066,44.96314496314496

69.24021924021923,66.81156681156682,63.27726327726327,65.6964656964657,58.561708561708556,45.82309582309582

69.37251937251936,65.57361557361557,65.52636552636552,64.17501417501418,52.542052542052545,48.46909846909847



==> plots/2c4l_low.csv <==
quat_comp,quat_mag,real_params,real_features,baseline_uncompressed,baseline_mean

68.4936684936685,66.37686637686637,64.47741447741447,59.42165942165942,55.23530523530523,50.45360045360046

65.12946512946513,66.48081648081649,59.9036099036099,63.6080136080136,55.8968058968059,56.69060669060669

67.32186732186733,68.15346815346815,59.27045927045928,64.32621432621433,60.34776034776035,52.87280287280287

66.62256662256662,66.59421659421659,64.78926478926479,63.683613683613686,52.96730296730296,55.25420525420526

66.90606690606691,68.11566811566811,64.87431487431488,67.2935172935173,55.76450576450577,56.199206199206195

67.46361746361747,63.52296352296353,61.08486108486109,63.26781326781327,55.44320544320544,56.21810621810622

68.48421848421849,66.2067662067662,61.037611037611036,66.30126630126631,59.03420903420904,53.16575316575317

65.63031563031562,67.32186732186733,63.14496314496314,63.52296352296353,55.92515592515592,54.45095445095445

68.10621810621811,67.41636741636742,66.35796635796636,62.04876204876205,55.367605367605364,55.24475524475524

62.74806274806275,63.22056322056322,65.12001512001511,60.4989604989605,59.63900963900964,57.5033075033075

65.94216594216594,66.47136647136647,62.5968625968626,59.77130977130977,56.84180684180684,53.42090342090342

66.15951615951616,68.34246834246834,64.76091476091476,58.939708939708936,52.47590247590248,51.11510111510111

67.78491778491778,65.30901530901531,71.3003213003213,63.957663957663954,56.92685692685693,52.18295218295218

65.58306558306558,67.38801738801739,68.66376866376866,65.14836514836514,54.57380457380457,52.06010206010207

64.62861462861463,64.86486486486487,69.24966924966925,65.2995652995653,56.671706671706666,52.636552636552636

67.52031752031752,67.83216783216784,65.02551502551502,64.7987147987148,61.21716121716122,52.14515214515214

66.41466641466641,66.36741636741637,62.37951237951238,65.84766584766585,56.22755622755623,54.29030429030429

66.61311661311662,71.24362124362125,56.60555660555661,64.6002646002646,54.432054432054436,52.85390285390286

66.09336609336609,69.32526932526932,64.08051408051408,67.12341712341713,56.577206577206574,56.350406350406345

65.50746550746551,67.99281799281799,66.09336609336609,58.93025893025893,57.3993573993574,57.37100737100738

65.30901530901531,61.79361179361179,67.26516726516726,64.84596484596484,53.8083538083538,52.57040257040258

66.77376677376678,67.03836703836704,65.50746550746551,59.03420903420904,57.8907578907579,56.709506709506705

66.52806652806653,67.1139671139671,65.96106596106596,64.91211491211492,58.44830844830845,51.332451332451335

65.02551502551502,62.663012663012665,65.58306558306558,68.57871857871858,57.408807408807405,56.3031563031563

65.62086562086562,67.42581742581743,67.4919674919675,65.14836514836514,58.74125874125874,50.79380079380079

68.33301833301833,68.75826875826876,64.7987147987148,64.9026649026649,55.43375543375544,54.73445473445473

69.94896994896995,66.44301644301645,63.003213003213,61.51956151956151,56.7000567000567,55.94405594405595

66.46191646191646,68.72991872991872,59.525609525609525,65.17671517671518,57.276507276507274,57.62615762615763

70.38367038367038,70.39312039312038,65.1956151956152,68.1912681912682,56.63390663390664,53.84615384615385

68.18181818181817,71.02627102627103,62.38896238896239,62.23776223776224,56.01965601965602,57.824607824607824

71.17747117747118,65.58306558306558,59.27990927990928,57.93800793800794,56.7945567945568,55.651105651105645

63.87261387261387,67.19901719901719,59.02475902475902,59.07200907200907,59.42165942165942,54.29030429030429

64.59081459081459,68.994518994519,62.039312039312044,61.34001134001134,51.72935172935173,52.56095256095256

66.4997164997165,64.6853146853147,64.39236439236439,57.75845775845776,55.16915516915517,52.003402003402

65.83821583821585,62.74806274806275,67.54866754866755,66.008316008316,57.824607824607824,51.23795123795124

66.48081648081649,71.9051219051219,66.93441693441693,64.56246456246456,61.90701190701191,52.031752031752035

67.73766773766773,67.42581742581743,63.23946323946325,58.17425817425818,53.19410319410319,54.45095445095445

65.70591570591571,68.3991683991684,61.34946134946135,66.30126630126631,56.84180684180684,55.82120582120582

70.71442071442071,68.3897183897184,61.67076167076168,60.678510678510676,58.183708183708184,52.94840294840295

67.15176715176715,66.97221697221697,62.417312417312424,61.75581175581175,58.02305802305803,54.687204687204684

63.4001134001134,67.69041769041769,62.46456246456247,60.943110943110945,56.785106785106784,57.88130788130788

64.57191457191456,66.08391608391608,63.42846342846343,63.98601398601399,57.408807408807405,56.27480627480628

67.18956718956719,68.95671895671896,61.302211302211305,64.24116424116424,61.07541107541108,52.04120204120204

66.45246645246645,67.7093177093177,65.75316575316576,64.97826497826497,56.47325647325647,55.70780570780571

67.07616707616708,63.98601398601399,61.21716121716122,63.61746361746362,57.0969570969571,56.870156870156876

64.62861462861463,68.78661878661879,66.63201663201663,63.43791343791344,53.84615384615385,53.34530334530334

66.56586656586656,66.98166698166698,68.43696843696844,61.95426195426196,56.350406350406345,54.32810432810433

65.94216594216594,67.55811755811756,65.92326592326593,65.35626535626535,62.313362313362305,50.8032508032508

65.74371574371575,63.57966357966358,58.76015876015877,59.06255906255906,52.87280287280287,55.66055566055566

67.44471744471745,67.73766773766773,65.63976563976564,69.19296919296919,59.62955962955962,55.03685503685504



==> plots/3c4l_high.csv <==
quat_comp,quat_mag,real_params,real_features,baseline_uncompressed,baseline_mean

64.4018144018144,67.41636741636742,66.5091665091665,65.4035154035154,47.240597240597246,49.98109998109998

67.18011718011718,69.43866943866944,63.702513702513706,64.4963144963145,49.81099981099981,41.627291627291626

64.44906444906445,66.96276696276696,68.57871857871858,67.74711774711774,51.96560196560197,43.148743148743144

68.12511812511812,61.7085617085617,63.154413154413156,64.61916461916462,54.243054243054246,49.8015498015498

66.75486675486675,69.24966924966925,60.23436023436023,63.91041391041391,47.76979776979777,50.009450009450006

65.38461538461539,69.04176904176904,63.74031374031374,67.78491778491778,52.485352485352486,49.555849555849555

65.98941598941599,70.73332073332074,62.114912114912116,65.56416556416556,52.94840294840295,46.815346815346814

65.07276507276507,65.97051597051598,61.85976185976186,62.92761292761293,55.877905877905874,51.07730107730107

65.74371574371575,61.24551124551124,65.66811566811566,62.88981288981289,53.354753354753356,46.63579663579663

63.97656397656397,64.8081648081648,66.87771687771688,65.7909657909658,56.993006993006986,45.3033453033453

66.55641655641655,69.02286902286903,64.94991494991496,64.55301455301455,52.702702702702695,48.58249858249859

66.008316008316,67.35021735021735,63.62691362691363,63.64581364581364,52.97675297675297,50.29295029295029

65.24286524286525,68.59761859761859,60.716310716310716,63.43791343791344,52.390852390852395,49.8960498960499

67.57701757701757,66.57531657531658,66.15951615951616,68.18181818181817,52.77830277830277,48.573048573048574

65.998865998866,69.81666981666982,64.26951426951427,64.41126441126441,56.388206388206385,49.62199962199962

67.78491778491778,67.0950670950671,59.51615951615952,64.46796446796446,51.804951804951806,48.346248346248345

68.22906822906822,65.59251559251558,66.85881685881687,66.13116613116613,57.597807597807595,47.88319788319788

68.58816858816859,61.377811377811376,65.02551502551502,63.35286335286335,51.38915138915139,47.63749763749764

63.62691362691363,65.62086562086562,62.833112833112835,66.36741636741637,53.32640332640332,48.988848988848986

66.23511623511624,65.28066528066529,64.13721413721414,64.94991494991496,52.844452844452846,45.53959553959554

63.51351351351351,61.52901152901153,63.135513135513136,64.77036477036478,50.916650916650916,44.292194292194296

67.03836703836704,66.62256662256662,63.721413721413725,63.94821394821395,53.865053865053866,44.86864486864487

66.64146664146664,67.87941787941789,62.644112644112646,67.03836703836704,47.835947835947835,49.47079947079947

60.69741069741069,65.98941598941599,61.321111321111324,63.94821394821395,56.45435645435646,48.92269892269892

68.36136836136836,68.21961821961821,62.95596295596295,61.90701190701191,51.048951048951054,47.457947457947455

63.03156303156303,70.24192024192024,62.65356265356266,63.23946323946325,54.76280476280476,44.34889434889435

63.42846342846343,65.75316575316576,67.13286713286713,63.43791343791344,49.28179928179928,43.33774333774334

66.75486675486675,65.64921564921565,69.84501984501983,62.417312417312424,47.46739746739747,45.92704592704593

66.31071631071632,65.6019656019656,60.8958608958609,66.21621621621621,54.87620487620488,48.573048573048574

65.18616518616518,68.01171801171802,63.81591381591382,64.77036477036478,47.665847665847664,50.368550368550366

64.51521451521451,67.18956718956719,62.33226233226233,65.63031563031562,50.141750141750144,48.96049896049896

66.42411642411642,68.73936873936874,67.80381780381781,66.14061614061613,58.07975807975808,44.188244188244184

65.48856548856548,67.6998676998677,61.302211302211305,64.18446418446419,51.3041013041013,48.11944811944812

67.58646758646759,66.66981666981667,67.03836703836704,63.07881307881308,57.87185787185787,50.3969003969004

68.07786807786808,64.62861462861463,65.30901530901531,68.86221886221887,49.593649593649594,46.48459648459649

66.64146664146664,67.54866754866755,63.69306369306369,66.45246645246645,54.186354186354194,46.35229635229635

66.08391608391608,69.32526932526932,62.795312795312796,64.86486486486487,56.26535626535627,46.5979965979966

65.88546588546589,69.14571914571914,60.45171045171045,68.91891891891892,53.439803439803434,48.73369873369873

67.1139671139671,67.8983178983179,62.8992628992629,64.87431487431488,53.66660366660366,52.69325269325269

65.58306558306558,64.34511434511434,61.44396144396145,63.14496314496314,49.045549045549045,50.45360045360046

69.4103194103194,64.03326403326403,64.44906444906445,4.545454545454546,50.51030051030051,46.63579663579663

69.13626913626914,68.9000189000189,62.152712152712155,62.663012663012665,53.9028539028539,43.403893403893406

66.12171612171612,65.7815157815158,62.63466263466263,4.545454545454546,53.694953694953696,47.58079758079758

64.92156492156492,64.76091476091476,65.85711585711586,64.0994140994141,47.873747873747874,44.98204498204498

63.06936306936307,67.65261765261765,60.87696087696087,67.3029673029673,57.04970704970705,47.44849744849745

66.5091665091665,66.17841617841617,66.14061614061613,65.46021546021547,49.05499905499905,44.329994329994335

66.76431676431676,68.34246834246834,64.06161406161405,64.21281421281422,53.005103005103,49.064449064449065

65.61141561141561,63.67416367416367,66.41466641466641,64.26951426951427,49.54639954639954,44.613494613494616

64.2978642978643,67.47306747306747,68.64486864486864,66.14061614061613,50.68040068040068,45.12379512379513

66.11226611226611,67.41636741636742,62.84256284256284,63.81591381591382,52.485352485352486,48.516348516348515



==> plots/3c4l_low.csv <==
quat_comp,quat_mag,real_params,real_features,baseline_uncompressed,baseline_mean

65.33736533736534,64.63806463806463,66.3863163863164,64.52466452466452,50.54810054810055,48.62974862974863

67.33131733131734,68.98506898506899,63.154413154413156,64.2033642033642,47.81704781704782,51.53090153090153

69.08901908901909,66.90606690606691,58.83575883575883,59.12870912870913,58.25930825930826,54.04460404460405

68.28576828576828,63.94821394821395,60.44226044226044,57.47495747495748,51.43640143640143,52.353052353052355

66.66036666036666,63.48516348516349,62.077112077112076,64.7042147042147,52.94840294840295,54.980154980154985

67.18011718011718,66.58476658476658,54.72500472500472,65.59251559251558,52.579852579852584,51.77660177660177

64.60971460971462,66.32016632016632,64.45851445851446,66.82101682101683,55.02740502740503,52.95785295785296

68.94726894726895,68.5031185031185,65.54526554526554,58.04195804195804,51.7010017010017,51.35135135135135

62.77641277641277,66.88716688716688,65.18616518616518,63.5040635040635,46.52239652239652,48.006048006048005

68.94726894726895,65.42241542241543,67.38801738801739,63.58911358911359,49.66924966924967,51.49310149310149

65.23341523341524,65.28066528066529,58.32545832545832,65.18616518616518,51.12455112455112,51.12455112455112

67.87941787941789,67.28406728406728,62.50236250236251,65.72481572481573,50.06615006615006,53.74220374220374

70.41202041202041,64.11831411831412,57.60725760725761,61.302211302211305,53.08070308070308,55.31090531090531

58.505008505008504,67.76601776601777,67.21791721791722,60.63126063126063,55.23530523530523,55.23530523530523

64.75146475146475,63.82536382536382,60.4989604989605,61.11321111321111,49.007749007749005,61.056511056511056

66.16896616896616,66.7926667926668,62.606312606312606,63.91041391041391,57.71120771120771,50.64260064260064

67.18011718011718,67.55811755811756,65.45076545076545,61.06596106596106,50.73710073710074,50.368550368550366

68.35191835191836,64.08996408996408,53.75165375165375,64.0994140994141,52.485352485352486,49.66924966924967

66.78321678321679,66.22566622566623,66.16896616896616,62.738612738612744,49.82989982989983,53.50595350595351

69.11736911736912,68.00226800226801,61.415611415611416,62.49291249291249,51.9089019089019,52.68380268380268

63.6080136080136,66.68871668871668,63.93876393876394,57.125307125307124,47.58079758079758,51.53090153090153

66.80211680211681,64.91211491211492,63.91041391041391,62.91816291816292,47.44849744849745,52.45700245700245

64.03326403326403,69.4103194103194,67.88886788886789,64.88376488376488,42.024192024192025,51.73880173880174

68.68266868266868,68.71101871101871,60.395010395010395,64.9026649026649,52.13570213570213,51.37970137970138

66.63201663201663,63.98601398601399,65.35626535626535,66.52806652806653,47.01379701379702,58.71290871290872

67.42581742581743,71.02627102627103,65.2995652995653,67.5014175014175,52.97675297675297,55.94405594405595

64.96881496881497,63.62691362691363,57.15365715365716,64.46796446796446,47.665847665847664,50.0

66.3957663957664,64.13721413721414,56.24645624645625,64.77036477036478,50.085050085050085,51.464751464751465

65.97996597996598,65.85711585711586,57.843507843507844,66.83046683046683,53.61935361935362,56.1047061047061

64.16556416556418,66.63201663201663,57.257607257607255,66.04611604611604,53.61935361935362,50.595350595350595

65.03496503496503,66.30126630126631,62.33226233226233,62.152712152712155,47.61859761859762,51.62540162540162

61.55736155736156,65.34681534681535,58.127008127008125,66.54696654696654,52.15460215460216,47.60914760914761

72.01852201852202,68.94726894726895,63.06936306936307,62.152712152712155,54.999054999055,52.51370251370251

62.313362313362305,66.67926667926668,65.84766584766585,63.74976374976376,48.41239841239841,52.04120204120204

62.61576261576261,67.34076734076734,60.4989604989605,62.36061236061236,54.08240408240408,59.374409374409375

64.014364014364,68.2101682101682,61.680211680211684,57.58835758835759,53.72330372330373,48.913248913248914

66.44301644301645,64.67586467586469,66.42411642411642,64.6947646947647,51.048951048951054,54.04460404460405

60.68796068796068,66.11226611226611,59.846909846909845,66.24456624456624,51.71045171045171,49.88659988659989

66.75486675486675,68.01171801171802,65.92326592326593,62.37006237006237,56.038556038556045,49.29124929124929

69.55206955206955,65.46021546021547,62.97486297486298,64.36401436401437,49.77319977319977,44.6040446040446

65.1956151956152,67.87941787941789,57.53165753165753,66.52806652806653,49.94329994329995,54.82895482895482

66.65091665091664,71.02627102627103,64.77036477036478,63.63636363636363,55.877905877905874,46.04989604989605

67.66206766206766,67.17066717066717,62.474012474012476,64.08996408996408,55.79285579285579,53.38310338310338

67.34076734076734,64.97826497826497,61.04706104706105,60.56511056511057,52.164052164052165,48.024948024948024

67.41636741636742,64.04271404271404,59.846909846909845,64.35456435456436,48.232848232848234,58.032508032508034

66.42411642411642,65.31846531846531,54.88565488565489,65.25231525231526,48.5068985068985,52.14515214515214

69.63711963711964,67.56756756756756,58.47665847665847,63.919863919863914,54.394254394254396,55.77395577395578

65.02551502551502,62.49291249291249,62.1999621999622,64.66641466641467,48.67699867699868,53.921753921753925

64.18446418446419,61.321111321111324,63.48516348516349,63.57966357966358,48.80929880929881,52.49480249480249

64.27896427896428,66.51861651861651,63.03156303156303,64.9026649026649,53.51540351540351,53.75165375165375



==> plots/test.csv <==
quat_comp,quat_mag,real_params,real_features,baseline_uncompressed,baseline_mean

66.75486675486675,67.55811755811756,67.02891702891704,66.26346626346627,69.02286902286903,53.2980532980533

64.76091476091476,68.43696843696844,69.36306936306936,67.24626724626724,65.68701568701569,53.950103950103944

66.66036666036666,67.93611793611794,67.35021735021735,64.6947646947647,68.51256851256852,52.10735210735211

65.07276507276507,67.85106785106785,69.75051975051974,63.475713475713476,65.64921564921565,55.301455301455306

64.014364014364,67.04781704781705,67.43526743526743,61.17936117936118,63.23946323946325,55.43375543375544

66.47136647136647,68.01171801171802,67.3974673974674,64.42071442071442,64.42071442071442,50.73710073710074

67.26516726516726,66.82101682101683,67.5959175959176,64.98771498771498,62.6913626913627,50.595350595350595

65.96106596106596,65.08221508221507,68.72991872991872,63.77811377811378,65.61141561141561,52.85390285390286

66.90606690606691,67.0950670950671,66.96276696276696,64.62861462861463,66.65091665091664,56.28425628425629

66.32016632016632,68.00226800226801,66.991116991117,63.721413721413725,64.95936495936496,53.43035343035343

67.92666792666793,66.3957663957664,68.14401814401815,63.78756378756378,64.71366471366471,54.48875448875449

67.95501795501796,67.40691740691742,69.18351918351918,62.76696276696276,63.9009639009639,53.01455301455301

65.55471555471556,67.86051786051786,68.32356832356832,62.52126252126252,67.3029673029673,53.17520317520318

67.06671706671706,67.98336798336798,68.29521829521829,65.12946512946513,65.50746550746551,51.7955017955018

68.68266868266868,68.16291816291816,67.71876771876771,61.98261198261198,65.23341523341524,52.44755244755245

68.22906822906822,65.81931581931582,67.4919674919675,65.46021546021547,64.85541485541485,53.761103761103755

65.18616518616518,68.07786807786808,68.5031185031185,64.28841428841429,65.6019656019656,54.857304857304854

64.37346437346437,68.08731808731808,67.90776790776792,64.2033642033642,66.48081648081649,53.8083538083538

64.86486486486487,66.68871668871668,64.91211491211492,64.0994140994141,66.86826686826687,51.03950103950103

65.72481572481573,67.13286713286713,67.06671706671706,68.2101682101682,66.08391608391608,50.633150633150635

64.83651483651484,69.05121905121905,70.12852012852014,64.89321489321489,69.12681912681913,51.21905121905122

69.33471933471932,66.69816669816669,66.95331695331696,62.625212625212626,65.75316575316576,55.35815535815536

66.72651672651672,66.3957663957664,68.68266868266868,63.173313173313176,63.52296352296353,52.201852201852205

67.43526743526743,66.51861651861651,66.94386694386695,64.7987147987148,68.53146853146853,53.42090342090342

65.14836514836514,67.15176715176715,64.9026649026649,62.36061236061236,65.66811566811566,53.65715365715366

65.31846531846531,65.08221508221507,69.44811944811946,66.04611604611604,65.57361557361557,52.674352674352676

63.86316386316386,69.51426951426951,67.58646758646759,64.05216405216404,63.58911358911359,52.06010206010207

66.57531657531658,66.8966168966169,68.14401814401815,63.08826308826308,63.92931392931393,52.91060291060291

66.88716688716688,65.83821583821585,69.4103194103194,63.494613494613496,64.2033642033642,51.94670194670194

67.0950670950671,63.371763371763365,68.84331884331884,63.598563598563594,64.43961443961443,50.22680022680023

65.8949158949159,66.82101682101683,67.58646758646759,63.721413721413725,66.41466641466641,54.11075411075411

67.16121716121715,66.11226611226611,65.82876582876584,65.74371574371575,66.02721602721603,54.280854280854285

67.0950670950671,70.11907011907012,67.43526743526743,65.93271593271594,67.26516726516726,55.67945567945568

67.12341712341713,67.24626724626724,69.8922698922699,64.51521451521451,62.82366282366283,54.507654507654514

66.4997164997165,63.82536382536382,66.64146664146664,61.491211491211494,62.93706293706294,53.7044037044037

66.34851634851636,68.43696843696844,64.89321489321489,64.1939141939142,65.33736533736534,54.00680400680401

67.04781704781705,66.70761670761671,69.68436968436968,63.154413154413156,63.07881307881308,54.73445473445473

66.63201663201663,65.7909657909658,65.86656586656586,65.85711585711586,66.58476658476658,54.753354753354756

69.93006993006993,66.44301644301645,70.92232092232092,65.26176526176526,66.17841617841617,51.464751464751465

68.82441882441881,68.18181818181817,70.76167076167076,67.01001701001701,68.69211869211868,52.34360234360235

64.6853146853147,66.34851634851636,68.47476847476848,61.018711018711016,65.25231525231526,55.73615573615574

68.48421848421849,65.61141561141561,66.59421659421659,64.41126441126441,68.04006804006804,51.77660177660177

63.702513702513706,69.4103194103194,66.44301644301645,62.63466263466263,66.95331695331696,53.36420336420337

67.42581742581743,65.81931581931582,67.82271782271782,64.60971460971462,65.58306558306558,54.394254394254396

67.2084672084672,71.77282177282177,69.24021924021923,63.12606312606312,66.92496692496692,52.702702702702695

63.25836325836326,68.64486864486864,70.77112077112076,65.57361557361557,65.6019656019656,54.71555471555472

67.38801738801739,64.66641466641467,64.94046494046493,62.133812133812135,64.51521451521451,53.8083538083538

68.45586845586845,67.76601776601777,70.1946701946702,62.549612549612554,66.40521640521641,49.782649782649784

69.33471933471932,69.62766962766963,68.87166887166887,64.12776412776412,66.86826686826687,56.04800604800605

67.000567000567,66.53751653751654,66.09336609336609,66.11226611226611,65.59251559251558,53.62880362880363



==> plots/ts_data_1.txt <==
y
0.2499
0.2512
0.2519
0.2515
0.2411
0.2431
0.2612
0.2600
0.2520
0.2551
0.2289
0.2304
0.2430
0.2411
0.2316
0.2323
0.2589
0.2598
0.2640
0.2660
0.2544
0.2554
0.2691
0.2662
0.2288
0.2259
0.2674
0.2679
0.2636
0.2627
0.2557
0.2555
0.2487
0.2500
0.2999
0.2984
0.2642
0.2631
0.2773
0.2791
0.2409
0.2409
0.1904
0.1882
0.2395
0.2391
0.2243
0.2255
0.2416
0.2422
0.2438
0.2436
0.2338
0.2303
0.2187
0.2195
0.2361
0.2408
0.2111
0.2124
0.2378
0.2359
0.2470
0.2423
0.2234
0.2260
0.2834
0.2850
0.2550
0.2530
0.2724
0.2766
0.2790
0.2811
0.2740
0.2727
0.2781
0.2752
0.2899
0.2924
0.2955
0.2951
0.2660
0.2671
0.2850
0.2848
0.2668
0.2683
0.2314
0.2287
0.2529
0.2535
0.2288
0.2283
0.2680
0.2684
0.2600
0.2593
0.2240
0.2277
0.2400
0.2423
0.1875
0.1890
0.2138
0.2138
0.2495
0.2502
0.2229
0.2212
0.2899
0.2878
0.2440
0.2425
0.2413
0.2382
0.2677
0.2700
0.2220
0.2235
0.2466
0.2448
0.2356
0.2392
0.2404
0.2417
0.2243
0.2231
0.2194
0.2195
0.2352
0.2333
0.2587
0.2591
0.2304
0.2320
0.2316
0.2334
0.2782
0.2766
0.2226
0.2245
0.2306
0.2282
0.2488
0.2467
0.2436
0.2438
0.2970
0.2996
0.2722
0.2738
0.2287
0.2283
0.2446
0.2438
0.1808
0.1826
0.2647
0.2645
0.2581
0.2564
0.2792
0.2803
0.2732
0.2764
0.2331
0.2339
0.2913
0.2898
0.2261
0.2266
0.1941
0.1969
0.2498
0.2483
0.2508
0.2531
0.2517
0.2507
0.2089
0.2102
0.2163
0.2137
0.2311
0.2312
0.2389
0.2413
0.2323
0.2307
0.2448
0.2484
0.2345
0.2335
0.3106
0.3101
0.3252
0.3252
0.2616
0.2617
0.3407
0.3428
0.2656
0.2627
0.2415
0.2405
0.2662
0.2637
0.2831
0.2820
0.2576
0.2587
0.3306
0.3313
0.2559
0.2537
0.2641
0.2613
0.2802
0.2805
0.2828
0.2840
0.2938
0.2911
0.2718
0.2711
0.2484
0.2511
0.2391
0.2382
0.2306
0.2314
0.2475
0.2454
0.2401
0.2391
0.2623
0.2629
0.2073
0.2070
0.2627
0.2611
0.2700
0.2681
0.2055
0.2030
0.2645
0.2632
0.2480
0.2500
0.2018
0.2006
0.2039
0.2048
0.2643
0.2647
0.2709
0.2713
0.2743
0.2701
0.2476
0.2460
0.2854
0.2852
0.2249
0.2250
0.2214
0.2193
0.2918
0.2895
0.2137
0.2104
0.2223
0.2220
0.2253
0.2271
0.2139
0.2145
0.2000
0.2008
0.2493
0.2468
0.2326
0.2300
0.2001
0.2012
0.2044
0.2045
0.2292
0.2281
0.2788
0.2842
0.1956
0.1960
0.2944
0.2943
0.2296
0.2321
0.2922
0.2903
0.2405
0.2415
0.2585
0.2592
0.1874
0.1860
0.2462
0.2471
0.2660
0.2679
0.2851
0.2846
0.2760
0.2791
0.2781
0.2768
0.2913
0.2891
0.2876
0.2874

==> plots/ts_data_2.txt <==
y
3642.6001 
3694.8000 
3683.5000 
3653.8999 
3629.3000 
3681.8999
3712.5000 
3722.7000 
3684.0000 
3643.7000 
3674.8999 
3642.8999
3667.8000 
3650.0000 
3678.0000 
3661.7000 
3643.3000 
3615.0000
3696.1001 
3662.8999 
3654.5000 
3644.6001 
3669.6001 
3683.7000
3672.7000 
3643.2000 
3648.3000 
3670.2000 
3677.1001 
3651.7000
3652.0000 
3668.7000 
3633.7000 
3617.3000 
3593.7000 
3647.6001
3695.7000 
3669.7000 
3637.6001 
3649.3000 
3695.6001 
3682.1001
3662.8000 
3682.0000 
3664.8999 
3650.3999 
3716.3999 
3686.3999
3626.3000 
3664.2000 
3631.5000 
3628.0000 
3663.2000 
3651.3000
3645.6001 
3600.8000 
3673.7000 
3658.0000 
3679.7000 
3684.3999
3668.3000 
3703.3000 
3641.6001 
3671.6001 
3702.8000 
3660.2000
3584.3999 
3639.3999 
3638.2000 
3621.0000 
3662.3000 
3678.8000
3711.2000 
3711.2000 
3665.8000 
3667.7000 
3646.8000 
3656.7000
3643.8999 
3636.8000 
3667.3000 
3665.1001 
3692.7000 
3695.3999
3686.6001 
3714.7000 
3654.8000 
3639.5000 
3718.3000 
3692.2000
3677.6001 
3643.3999 
3624.5000 
3650.6001 
3660.6001 
3678.5000
3666.1001 
3672.5000 
3680.1001 
3679.2000 
3663.8999 
3640.5000
3615.3999 
3613.8000 
3601.8000 
3627.3000 
3657.5000 
3666.8999
3660.1001 
3726.2000 
3656.7000 
3644.7000 
3650.3999 
3614.8000
3652.7000 
3655.2000 
3725.1001 
3686.8999 
3657.8000 
3644.6001
3723.6001 
3719.3000 
3666.8000 
3684.3000 
3711.3999 
3683.8999
3639.6001 
3664.7000 
3688.0000 
3651.6001 
3715.1001 
3674.8000
3614.8000 
3666.8999 
3672.6001 
3678.8999 
3624.3999 
3688.7000
3671.6001 
3657.0000 
3705.5000 
3696.3999 
3615.6001 
3634.1001
3640.3999 
3640.8000 
3689.8000 
3673.6001 
3691.7000 
3665.1001
3666.3000 
3661.2000 
3655.0000 
3640.7000 
3718.2000 
3714.3000
3693.5000 
3684.5000 
3671.1001 
3663.7000 
3655.7000 
3653.5000
3664.2000 
3640.3999 
3706.8999 
3662.8000 
3631.8000 
3650.6001
3660.2000 
3669.3000 
3686.3999 
3695.1001 
3644.0000 
3660.8999
3686.1001 
3698.8999 
3652.7000 
3659.0000 
3659.0000 
3665.6001
3623.1001 
3613.8999 
3684.6001 
3650.5000 
3636.0000 
3651.8999
3710.6001 
3675.0000 
3648.3000 
3630.8000 
3661.7000 
3682.8999
3654.3000 
3661.1001 
3699.7000 
3670.5000 
3592.7000 
3643.1001
3656.8999 
3629.1001 
3715.2000 
3706.2000 
3714.7000 
3693.1001
3686.8000 
3696.3999 
3670.0000 
3615.2000 
3685.7000 
3710.0000
3666.2000 
3660.8000 
3652.8000 
3613.7000 
3647.3999 
3653.6001
3662.1001 
3625.6001 
3667.7000 
3684.0000 
3651.2000 
3634.2000
3596.1001 
3636.1001 
3620.2000 
3649.3999 
3719.8999 
3678.2000
3683.7000 
3676.0000 
3722.1001 
3702.3999 
3634.5000 
3697.2000
3626.6001 
3626.3000 
3625.1001 
3642.8999 
3685.6001 
3676.3000
3676.6001 
3694.1001 
3675.0000 
3661.8999 
3601.3999 
3580.5000
3705.3999 
3719.8999 
3721.8000 
3717.6001 
3676.6001 
3655.3999
3653.6001 
3662.1001 
3620.1001 
3620.3000 
3663.6001 
3655.6001
3657.3000 
3659.8999 
3679.8999 
3699.1001 
3647.8999 
3630.1001
3711.1001 
3709.3999 
3706.5000 
3678.7000 
3652.2000 
3689.3999
3644.8999 
3609.8999 
3675.0000 
3657.8000 
3678.2000 
3674.2000
3649.3999 
3650.3999 
3643.3999 
3622.8000 
3749.2000 
3716.8999
3640.6001 
3663.3999 
3703.8999 
3680.7000 
3629.3000 
3608.3000
3673.3000 
3711.2000 
3684.7000 
3626.3000 
3754.7000 
3712.3999
3627.2000 
3664.1001 
3651.3000 
3642.0000 
3637.8999 
3636.3000
3647.2000 
3638.1001 
3711.1001 
3751.2000 
3631.7000 
3636.5000
3678.6001 
3711.3999 
3637.8000 
3657.3999 
3627.0000 
3653.0000
3663.8999 
3637.6001 
3626.3999 
3672.5000 
3652.2000 
3683.8999
3639.8000 
3646.2000

==> plots/ts_data_3.txt <==
y
4539.6001
4513.7998 
4504.8999 
4531.8999 
4527.0000 
4485.6001
4511.7002
4518.2998 
4510.0000 
4476.7002 
4501.7998 
4532.2998
4518.7002
4520.0000 
4511.2998 
4508.2002 
4483.7998 
4497.7002
4568.1001
4525.2998 
4528.7998 
4532.2998 
4539.7002 
4532.2998
4491.6001
4523.5000 
4563.5000 
4595.2998 
4488.2998 
4535.1001
4441.6001
4492.5000 
4552.1001 
4559.2002 
4517.6001 
4531.6001
4537.2002
4557.2998 
4508.2998 
4498.7998 
4537.2002 
4535.3999
4551.7998
4548.5000 
4573.5000 
4551.0000 
4532.2998 
4542.7002
4540.1001
4523.2002 
4483.7002 
4507.6001 
4486.7002 
4519.2998
4511.0000
4492.5000 
4490.7002 
4477.7002 
4487.8999 
4475.2998
4469.5000
4419.7998 
4516.5000 
4501.3999 
4535.7998 
4534.7002
4532.1001
4523.6001 
4461.0000 
4481.8999 
4437.2002 
4462.7002
4481.7002
4496.3999 
4511.7998 
4565.2998 
4499.1001 
4478.7998
4523.6001
4545.8999 
4478.3999 
4473.0000 
4499.7998 
4487.3999
4513.7998
4500.2998 
4533.0000 
4523.2998 
4480.2998 
4502.0000
4510.7998
4540.7002 
4543.5000 
4526.3999 
4498.0000 
4466.6001
4494.2002
4504.8999 
4524.2002 
4486.7998 
4443.3999 
4452.2998
4483.7998
4487.2998 
4486.0000 
4555.7998 
4469.1001 
4506.3999
4544.7002
4505.0000 
4521.2002 
4544.0000 
4541.5000 
4498.5000
4437.5000
4517.5000 
4570.0000 
4534.7998 
4542.6001 
4535.6001
4462.0000
4489.7998 
4528.2002 
4511.2002 
4543.2002 
4557.0000
4584.8999
4541.7998 
4508.7002 
4552.7998 
4509.8999 
4536.5000
4593.2002
4538.8999 
4489.7998 
4520.0000 
4530.6001 
4476.5000
4429.0000
4476.2002 
4521.7998 
4504.1001 
4493.0000 
4485.6001
4526.7998
4515.6001 
4476.8999 
4523.5000 
4451.2002 
4480.1001
4496.7002
4533.1001 
4486.8999 
4491.2002 
4518.5000 
4529.3999
4492.3999
4470.2002 
4528.6001 
4515.0000 
4478.3999 
4504.7998
4490.6001
4514.3999 
4510.1001 
4503.7998 
4467.2002 
4497.1001
4524.1001
4481.7998 
4441.6001 
4482.7998 
4551.2002 
4595.5000
4545.8999
4496.8999 
4456.8999 
4546.2998 
4536.7998 
4493.1001
4486.2998
4520.1001 
4519.7002 
4489.5000 
4486.1001 
4495.2002
4525.3999
4533.0000 
4567.1001 
4544.8999 
4539.2002 
4521.0000
4476.3999
4502.5000 
4488.7998 
4488.6001 
4576.1001 
4564.0000
4503.2002
4458.6001 
4483.3999 
4514.3999 
4492.5000 
4512.6001
4519.3999
4483.3999 
4525.0000 
4507.7998 
4558.7998 
4498.3999
4532.5000
4517.1001 
4484.8999 
4483.0000 
4453.5000 
4497.1001
4542.6001
4471.8999 
4545.2998 
4478.7002 
4447.0000 
4487.3999
4570.5000
4536.8999 
4511.6001 
4490.2998 
4504.8999 
4489.7998
4479.2002
4494.0000 
4464.5000 
4499.0000 
4522.8999 
4534.6001
4505.6001
4555.3999 
4450.6001 
4460.5000 
4501.8999 
4528.7998
4496.3999
4490.8999 
4438.7002 
4469.2002 
4454.7998 
4465.0000
4498.7998
4520.1001 
4490.7998 
4467.5000 
4481.2998 
4510.2002
4482.1001
4520.6001 
4530.3999 
4539.2998 
4484.1001 
4514.1001
4549.3999
4496.7002 
4540.7998 
4533.3999 
4516.5000 
4515.2998
4516.2998
4548.8999 
4552.7002 
4488.5000 
4534.7002 
4560.8999
4550.2002
4533.0000 
4537.2998 
4479.2002 
4512.0000 
4476.8999
4492.7002
4455.1001 
4494.5000 
4476.0000 
4481.7998 
4470.8999
4510.5000
4535.5000 
4517.0000 
4458.7998 
4510.0000 
4518.0000
4514.5000
4529.8999 
4514.2002 
4571.7998 
4503.2002 
4485.7002
4528.7998
4568.5000 
4483.2002 
4540.2002 
4557.2002 
4528.0000
4475.8999
4515.2998 
4493.7998 
4507.2998 
4492.2998 
4525.2998
4550.8999
4489.2002 
4483.6001 
4530.7002 
4534.8999 
4485.7998
4483.5000
4475.2998 
4514.8999 
4509.3999 
4524.3999 
4558.5000
4514.7998
4560.2998
